The wheel classes in the locally finite homology of $\mathrm{GL}_n(\mathbb{Z})$, canonical integrals and zeta values

We compute the canonical integrals associated to wheel graphs, and prove that they are proportional to odd zeta values. From this we deduce that wheel classes define explicit non-zero classes in: the locally finite homology of the general linear group $\GL_n(\ZZ)$ in both odd and even ranks, the homology of the moduli spaces of tropical curves, and the moduli space of tropical abelian varieties. We deduce the existence of a doubly infinite family of auxiliary classes in the even commutative graph complex.

==> CanonicalIntegrals.txt <==
read(HP):

GraphList:=[[],[],[{{0,1},{0,2},{1,2},{0,3},{1,3},{2,3}}],
[],[{{0,1},{0,2},{0,3},{1,4},{2,4},{3,4},{1,5},{2,5},{3,5},{4,5}},
{{0,1},{2,3},{0,4},{1,4},{2,4},{3,4},{0,5},{1,5},{2,5},{3,5}},
{{0,1},{0,2},{1,3},{2,4},{3,4},{0,5},{1,5},{2,5},{3,5},{4,5}},
{{0,1},{0,2},{1,3},{0,4},{2,4},{3,4},{1,5},{2,5},{3,5},{4,5}}],
[],[{{0,1},{0,2},{0,3},{4,5},{1,6},{2,6},{3,6},{4,6},{5,6},{1,7},{2,7},{3,7},{4,7},{5,7}},
{{0,1},{0,5},{2,5},{3,5},{4,5},{1,6},{2,6},{3,6},{4,6},{0,7},{1,7},{2,7},{3,7},{4,7}},
{{0,4},{3,4},{1,5},{2,5},{0,6},{1,6},{2,6},{3,6},{0,7},{1,7},{2,7},{3,7},{4,7},{5,7}},
{{0,2},{0,3},{1,4},{1,5},{0,6},{2,6},{3,6},{4,6},{5,6},{1,7},{2,7},{3,7},{4,7},{5,7}},
{{2,4},{3,4},{0,5},{1,5},{2,5},{0,6},{1,6},{3,6},{0,7},{1,7},{2,7},{3,7},{4,7},{6,7}},
{{0,3},{1,4},{2,4},{3,5},{4,5},{0,6},{1,6},{2,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,3},{3,4},{1,5},{2,5},{4,5},{0,6},{1,6},{2,6},{4,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{1,2},{0,3},{0,4},{2,5},{1,6},{3,6},{4,6},{5,6},{2,7},{3,7},{4,7},{5,7},{6,7}},
{{0,4},{1,4},{3,4},{2,5},{3,5},{0,6},{1,6},{2,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,4},{3,4},{1,5},{2,5},{3,5},{0,6},{1,6},{2,6},{4,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,5},{3,5},{4,5},{2,6},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{4,7}},
{{0,4},{1,4},{2,5},{3,5},{4,5},{0,6},{1,6},{2,6},{3,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{0,3},{1,4},{1,5},{2,6},{3,6},{4,6},{5,6},{2,7},{3,7},{4,7},{5,7},{6,7}},
{{0,3},{2,3},{1,4},{2,4},{0,5},{1,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,3},{2,3},{3,4},{0,5},{1,5},{4,5},{0,6},{2,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{2,4},{0,5},{2,5},{1,6},{3,6},{4,6},{5,6},{1,7},{3,7},{4,7},{5,7}},
{{0,4},{1,4},{2,4},{3,4},{0,5},{2,5},{3,5},{1,6},{2,6},{3,6},{0,7},{1,7},{5,7},{6,7}},
{{0,4},{1,4},{2,4},{0,5},{1,5},{3,5},{0,6},{2,6},{3,6},{5,6},{1,7},{2,7},{3,7},{4,7}},
{{0,1},{2,4},{3,5},{4,5},{0,6},{1,6},{2,6},{3,6},{0,7},{1,7},{2,7},{3,7},{4,7},{5,7}},
{{0,1},{2,3},{0,4},{1,5},{0,6},{2,6},{3,6},{4,6},{5,6},{1,7},{2,7},{3,7},{4,7},{5,7}},
{{1,3},{2,4},{0,5},{1,5},{2,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{3,7},{4,7},{6,7}},
{{0,3},{1,4},{3,4},{2,5},{4,5},{0,6},{1,6},{2,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,3},{1,4},{2,5},{3,5},{4,5},{0,6},{1,6},{2,6},{4,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{0,3},{1,4},{2,5},{1,6},{3,6},{4,6},{5,6},{2,7},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{0,5},{3,5},{4,5},{1,6},{2,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{4,7}},
{{1,2},{3,4},{0,5},{1,5},{2,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{3,7},{4,7},{6,7}},
{{1,2},{0,4},{3,4},{3,5},{4,5},{0,6},{1,6},{2,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{1,2},{3,4},{0,5},{3,5},{4,5},{0,6},{1,6},{2,6},{4,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,2},{0,3},{4,5},{1,6},{3,6},{4,6},{5,6},{2,7},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{0,5},{1,5},{4,5},{2,6},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{4,7}},
{{0,1},{0,2},{3,4},{1,5},{3,5},{2,6},{4,6},{0,7},{1,7},{2,7},{3,7},{4,7},{5,7},{6,7}},
{{2,3},{1,4},{3,4},{0,5},{1,5},{0,6},{2,6},{5,6},{0,7},{1,7},{2,7},{3,7},{4,7},{6,7}},
{{1,3},{0,4},{2,4},{0,5},{1,5},{2,6},{3,6},{5,6},{0,7},{1,7},{2,7},{3,7},{4,7},{6,7}},
{{1,2},{2,4},{3,4},{0,5},{3,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{1,2},{0,4},{3,4},{2,5},{3,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,3},{2,4},{3,5},{1,6},{2,6},{4,6},{5,6},{0,7},{3,7},{4,7},{5,7},{6,7}},
{{1,2},{2,3},{3,4},{0,5},{4,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{1,2},{2,3},{0,4},{3,5},{4,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,3},{2,4},{3,5},{0,6},{2,6},{4,6},{5,6},{1,7},{3,7},{4,7},{5,7},{6,7}},
{{1,2},{0,3},{2,4},{3,5},{4,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{2,3},{0,4},{2,4},{1,5},{3,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,3},{2,4},{3,5},{0,6},{1,6},{4,6},{5,6},{2,7},{3,7},{4,7},{5,7},{6,7}},
{{1,3},{2,3},{2,4},{0,5},{1,5},{4,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{2,3},{0,4},{1,4},{3,4},{1,5},{2,5},{0,6},{3,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,3},{2,3},{1,4},{2,4},{0,5},{4,5},{1,6},{3,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,3},{2,4},{3,4},{0,5},{1,5},{4,5},{0,6},{2,6},{3,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{1,4},{2,4},{3,4},{0,5},{2,5},{3,5},{0,6},{2,6},{4,6},{1,7},{3,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{2,4},{0,5},{3,5},{1,6},{2,6},{4,6},{5,6},{1,7},{3,7},{4,7},{5,7}},
{{0,1},{0,4},{2,4},{3,4},{0,5},{2,5},{3,5},{1,6},{2,6},{4,6},{1,7},{3,7},{5,7},{6,7}},
{{0,1},{0,2},{2,4},{3,4},{0,5},{3,5},{1,6},{3,6},{4,6},{5,6},{1,7},{2,7},{4,7},{5,7}},
{{0,1},{0,4},{2,4},{3,4},{1,5},{2,5},{3,5},{0,6},{2,6},{4,6},{1,7},{3,7},{5,7},{6,7}},
{{0,3},{1,3},{2,3},{2,4},{0,5},{4,5},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,3},{2,4},{3,4},{0,5},{1,5},{2,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,4},{3,4},{0,5},{1,5},{2,6},{3,6},{5,6},{0,7},{1,7},{2,7},{3,7},{4,7},{6,7}},
{{2,3},{0,4},{1,4},{0,5},{1,5},{2,6},{3,6},{5,6},{0,7},{1,7},{2,7},{3,7},{4,7},{6,7}},
{{0,1},{2,4},{3,4},{2,5},{3,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,3},{2,3},{4,5},{0,6},{3,6},{4,6},{5,6},{1,7},{2,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{2,4},{3,5},{4,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,3},{2,3},{4,5},{0,6},{2,6},{4,6},{5,6},{1,7},{3,7},{4,7},{5,7},{6,7}},
{{1,2},{1,3},{2,4},{0,5},{3,5},{4,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{1,3},{2,4},{3,4},{0,5},{4,5},{2,6},{3,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{2,4},{0,5},{3,5},{4,5},{1,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{0,2},{2,4},{3,4},{2,5},{3,5},{1,6},{3,6},{4,6},{5,6},{0,7},{1,7},{4,7},{5,7}},
{{0,1},{0,4},{1,4},{3,4},{0,5},{2,5},{3,5},{1,6},{2,6},{5,6},{2,7},{3,7},{4,7},{6,7}},
{{0,1},{1,4},{2,4},{3,4},{0,5},{2,5},{3,5},{0,6},{1,6},{5,6},{2,7},{3,7},{4,7},{6,7}},
{{0,1},{2,3},{1,4},{0,5},{3,5},{4,5},{2,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,2},{1,3},{2,4},{3,4},{0,5},{3,5},{0,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{1,4},{3,4},{0,5},{4,5},{2,6},{3,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{2,4},{3,4},{0,5},{3,5},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{0,2},{1,3},{2,4},{3,5},{4,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{0,2},{2,3},{3,4},{1,5},{4,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{0,2},{3,4},{1,5},{3,5},{4,5},{2,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{1,4},{0,5},{2,5},{4,5},{1,6},{3,6},{5,6},{2,7},{3,7},{4,7},{6,7}},
{{0,1},{0,4},{1,4},{3,4},{0,5},{2,5},{3,5},{1,6},{2,6},{4,6},{2,7},{3,7},{5,7},{6,7}},
{{0,1},{0,4},{1,4},{2,4},{0,5},{1,5},{3,5},{2,6},{3,6},{4,6},{2,7},{3,7},{5,7},{6,7}},
{{0,3},{2,3},{1,4},{1,5},{2,5},{4,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,3},{2,3},{1,4},{2,4},{0,5},{3,5},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{2,3},{1,4},{2,4},{3,4},{0,5},{1,5},{0,6},{3,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,3},{2,4},{3,4},{0,5},{1,5},{3,5},{0,6},{2,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,2},{2,3},{0,4},{1,4},{0,5},{3,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{1,3},{2,3},{2,4},{0,5},{4,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{1,4},{2,4},{3,4},{0,5},{3,5},{2,6},{3,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{1,4},{3,4},{0,5},{2,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,2},{2,3},{3,4},{0,5},{1,5},{4,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{3,4},{1,5},{2,5},{4,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{0,4},{1,4},{2,4},{3,4},{0,5},{2,5},{1,6},{3,6},{5,6},{2,7},{3,7},{5,7},{6,7}},
{{1,2},{0,3},{1,4},{2,4},{0,5},{3,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,2},{1,3},{2,3},{3,4},{0,5},{4,5},{0,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{2,4},{3,4},{0,5},{1,5},{3,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{3,4},{0,5},{1,5},{4,5},{2,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{1,4},{0,5},{1,5},{2,6},{3,6},{4,6},{5,6},{2,7},{3,7},{4,7},{5,7}},
{{0,1},{0,4},{1,4},{2,4},{3,4},{0,5},{1,5},{2,6},{3,6},{5,6},{2,7},{3,7},{5,7},{6,7}},
{{0,3},{1,4},{2,4},{1,5},{2,5},{3,5},{0,6},{3,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{1,3},{2,3},{1,4},{2,4},{0,5},{3,5},{0,6},{4,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,3},{1,4},{2,4},{3,4},{1,5},{2,5},{0,6},{3,6},{5,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{2,3},{2,4},{3,4},{0,5},{1,5},{3,5},{0,6},{1,6},{4,6},{0,7},{1,7},{2,7},{5,7},{6,7}},
{{0,3},{1,3},{2,4},{2,5},{4,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{2,3},{0,4},{1,4},{2,5},{3,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{2,3},{2,4},{3,4},{0,5},{1,5},{0,6},{1,6},{4,6},{5,6},{0,7},{1,7},{2,7},{3,7},{5,7}},
{{0,1},{0,2},{1,2},{3,4},{3,5},{2,6},{3,6},{4,6},{5,6},{0,7},{1,7},{4,7},{5,7},{6,7}},
{{0,1},{1,4},{2,4},{3,4},{1,5},{2,5},{3,5},{0,6},{2,6},{3,6},{0,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,3},{2,4},{3,4},{2,5},{3,5},{0,6},{4,6},{5,6},{1,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,4},{2,4},{3,4},{0,5},{3,5},{1,6},{2,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{0,3},{1,4},{2,4},{1,5},{2,5},{3,6},{4,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,4},{3,4},{2,5},{3,5},{0,6},{3,6},{4,6},{5,6},{1,7},{2,7},{4,7},{5,7}},
{{0,1},{0,2},{2,4},{3,4},{1,5},{3,5},{2,6},{3,6},{4,6},{5,6},{0,7},{1,7},{4,7},{5,7}},
{{0,1},{2,3},{0,4},{2,4},{0,5},{2,5},{4,5},{1,6},{3,6},{4,6},{1,7},{3,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{1,4},{0,5},{2,5},{4,5},{1,6},{3,6},{4,6},{2,7},{3,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{2,4},{0,5},{3,5},{4,5},{1,6},{2,6},{4,6},{1,7},{3,7},{5,7},{6,7}},
{{0,1},{0,4},{2,4},{3,4},{1,5},{2,5},{3,5},{0,6},{1,6},{3,6},{2,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{0,3},{1,4},{2,4},{1,5},{3,5},{2,6},{4,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,4},{2,4},{3,4},{0,5},{2,5},{1,6},{3,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,4},{2,4},{3,4},{2,5},{3,5},{0,6},{3,6},{5,6},{1,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,3},{1,4},{2,4},{0,5},{3,5},{2,6},{4,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,3},{2,3},{0,4},{3,5},{4,5},{1,6},{4,6},{5,6},{2,7},{4,7},{5,7},{6,7}},
{{0,1},{1,2},{0,3},{1,4},{2,4},{0,5},{2,5},{3,6},{4,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{1,2},{0,3},{1,4},{3,4},{2,5},{3,5},{0,6},{4,6},{5,6},{2,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{1,4},{2,4},{3,4},{0,5},{3,5},{1,6},{2,6},{5,6},{0,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,4},{2,4},{3,4},{1,5},{3,5},{2,6},{3,6},{5,6},{0,7},{4,7},{5,7},{6,7}},
{{0,1},{1,2},{0,3},{0,4},{3,4},{2,5},{3,5},{1,6},{4,6},{5,6},{2,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{0,4},{2,4},{3,4},{2,5},{3,5},{1,6},{3,6},{5,6},{1,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,3},{0,4},{1,4},{2,5},{3,5},{2,6},{4,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{2,4},{3,4},{1,5},{2,5},{1,6},{3,6},{5,6},{0,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{0,4},{1,4},{3,4},{2,5},{3,5},{1,6},{2,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{1,4},{0,5},{1,5},{4,5},{2,6},{3,6},{4,6},{2,7},{3,7},{5,7},{6,7}},
{{0,1},{0,2},{0,4},{1,4},{2,4},{1,5},{3,5},{2,6},{3,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{0,4},{1,4},{3,4},{2,5},{3,5},{2,6},{3,6},{5,6},{1,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,3},{0,4},{2,4},{1,5},{3,5},{2,6},{4,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,2},{2,4},{3,4},{0,5},{1,5},{3,6},{4,6},{5,6},{3,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{0,4},{1,4},{2,4},{1,5},{3,5},{2,6},{3,6},{5,6},{0,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,2},{0,3},{3,4},{3,5},{4,5},{1,6},{4,6},{5,6},{2,7},{4,7},{5,7},{6,7}},
{{0,1},{2,3},{1,4},{2,4},{3,4},{0,5},{1,5},{2,6},{3,6},{5,6},{0,7},{4,7},{5,7},{6,7}},
{{0,1},{0,2},{1,2},{1,4},{3,4},{2,5},{3,5},{3,6},{4,6},{5,6},{0,7},{4,7},{5,7},{6,7}}]];

perm:=proc(x1,x2) local j1,j2,j3,n,p,y:
 n:=nops(x1):
 if nops(x2)<>n then error"wrong input" end if:
 j1,j3,p:=0,0,combinat[firstperm](n):
 for j2 from 1 to n! do
  j3:=j3+mul(f[x1[y],x2[p[y]]],y=1..n):
  p:=combinat[nextperm](p):
  if j2 mod 1000=0 then j1,j3:=j1+j3,0 end if end do:
 j1+j3 end proc:

permsym:=proc(x1,x2) local j1,j2,j3,n,p,y:
 n:=nops(x1):
 if nops(x2)<>n then error"wrong input" end if:
 j1,j3,p:=0,0,combinat[firstperm](n):
 for j2 from 1 to n! do
  j3:=j3+mul(f[op(sort([x1[y],x2[p[y]]]))],y=1..n):
  p:=combinat[nextperm](p):
  if j2 mod 1000=0 then j1,j3:=j1+j3,0 end if end do:
 j1+j3 end proc:

submat:=proc(M,x1,x2) local j1,j2,j3,j4:
 j1:=[]:
 for j2 in x1 do
  j3:=[]:
  for j4 in x2 do
   j3:=[op(j3),M[j2,j4]] end do:
  j1:=[op(j1),j3] end do:
 j1 end proc:

facmat:=proc(M,x1,x2) local j1,j2,y:
 j1,j2:=LinearAlgebra[Dimension](M):
 j1:=[op({seq(y,y=1..j1)} minus {op(x1)})]:
 j2:=[op({seq(y,y=1..j2)} minus {op(x2)})]:
 LinearAlgebra[SubMatrix](M,j1,j2) end proc:

Sign:=proc(p::list)
local i, j, n, N;
n:=nops(p); N:=0;
for i from 1 to n-1 do
for j from i+1 to n do
if p[i]>p[j] then N:=N+1 fi;
od; od;
`if`(N::even,1,-1);
end proc:

MultW:=proc(x1,x2) local n,A,j0,j1,j2,j3,j4,s,mulw:
 mulw:=proc(y1,y2) local j1,j2:
  if op(0,y1)<>`w` then return y1*y2 end if:
  j1:=sort(subsop(1=NULL,convertprodtolist(y2,w))):
  if y1 in j1 then return 0 end if:
  member(y1,sort([y1,op(j1)]),'j2'):#print(y1,y2,j2):
  (-1)^(j2-1)*y1*y2 end proc:
 n:=nops(x1):
 A:=[]:
 for j1 from 1 to n do
  j0:=[]:
  for j2 from 1 to n do
   s:=0:
   for j3 from 1 to n do
    j4:=x2[j3,j2]:
    if type(j4,`+`) then s:=s+map2(mulw,x1[j1,j3],j4) else s:=s+mulw(x1[j1,j3],j4) end if end do:
   j0:=[op(j0),expand(s)] end do:
  A:=[op(A),j0] end do:
 A end proc:

MultW:=proc(x1,x2) local n,A,j0,j1,j2,j3,j4,s,mulw,mulw1,mulw2:
 mulw:=proc(y1,y2) local j0,j1,j2:
  j0:=pickindets(y1,w):
  if j0={} then return y1*y2 end if:
  if nops(j0)>1 then error"cannot multiply with %1",y1 else j0:=j0[1] end if:
  j1:=sort(subsop(1=NULL,convertprodtolist(y2,w))):
  if j0 in j1 then return 0 end if:
  member(j0,sort([j0,op(j1)]),'j2'):
  (-1)^(j2-1)*y1*y2 end proc:
 mulw1:=proc(z1,z2)
  if type(z1,`+`) then map(mulw,z1,z2) else mulw(z1,z2) end if end proc:
 n:=nops(x1):
 A:=[]:
 for j1 from 1 to n do
  j0:=[]:
  for j2 from 1 to n do
   s:=0:
   for j3 from 1 to n do
    j4:=x2[j3,j2]:
    if type(j4,`+`) then s:=s+map2(mulw1,x1[j1,j3],j4) else s:=s+mulw1(x1[j1,j3],j4) end if end do:
   j0:=[op(j0),expand(s)] end do:
  A:=[op(A),j0] end do:
 A end proc:

pq:=proc(x,n) local j1,j2,j3,j4,y:
 j1:=[[],[]]:
 for j2 from 1 to n do
  j3:=map(proc(y) if op(1,y)=j2 then y else NULL end if end proc,[op(x)]):
  j4:=map(proc(y) if op(2,y)=j2 then y else NULL end if end proc,[op(x)]):
  j1:=[[op(j1[1]),nops(j3)],[op(j1[2]),nops(j4)]] end do:
 j1 end proc:
 
block:=proc(x,n) local j1,j2,isblock:
 isblock:=proc(x1,x2) local j1,j2,y:
  for j1 in x1 do
   for j2 in x2 do
    if w[j1,j2] in x then return false end if end do end do:
  for j1 in {seq(y,y=1..n)} minus x1 do
   for j2 in {seq(y,y=1..n)} minus x2 do
    if w[j1,j2] in x then return false end if end do end do:
 true end proc:
 for j1 in combinat[powerset](n) minus {{}} do
  for j2 in combinat[powerset](n) minus {{}} do
   if isblock(j1,j2) then return [j1,j2] end if end do end do:
 [] end proc:

paths:=proc(x) local y,path1:
 path1:=proc(x,s) local j1,y:
  if x={s} then [[s]]
   else j1:=[op(map(proc(y) if op(1,y)=op(1,s) or op(2,y)=op(2,s) then y else NULL end if end proc,x minus {s}))]:#print(j1,args):
   map(proc(y) local y1:op(map(y1->[s,op(y1)],path1(x minus {s},y))) end proc,j1) end if end proc:
 map(y->op(path1(x,y)),[op(x)]) end proc:

compos:=proc(n) local j0,j1,j2,j3,m,p,y,addto:
 addto:=proc(x,y) local y1:
  map(y1->[op(x),y1],combinat[choose](j0 minus {op(map(op,x))},y)) end proc:
 p:=[]:
 j0:={seq(y,y=1..n)}:
 for j1 in combinat[partition](n/2) do
  m,j2:=nops(j1),{[]}:
  for j3 in j1 do j2:=map(y->op(map(sort,addto(y,j3))),j2) end do:#print(1,nops(j2)):
  for j3 in j1 do j2:=map(y->op(addto(y,j3)),j2) end do:#print(2,nops(j2)):
  j2:=map(proc(y) local y1:{seq(sort([y[y1],y[y1+m]]),y1=1..m)} end proc,j2):#print(3,nops(j2)):
  p:=[op(p),op(j2)] end do end proc:

#indexsets:=proc(x1,x2) local j1,n,y:
# n:=nops(x1):
# j1:=subs([seq(y=op([x1[y],x2[y]]),y=1..n)],map(y->[op(y)],compos(n))):#print(j1):
# map(proc(y) local y1:if add(map(y1->nops(y1[1]),[op(y)]))<n or add(map(y1->nops(y1[2]),[op(y)]))<n then NULL else y end if end proc,j1) end proc:

#indexsets:=proc(x1,x2) local j1,n,y:
# n:=nops(x1):
# j1:=subs([seq(y=op([x1[y],x2[y]]),y=1..n)],map(y->[op(map(y1->map(y2->[op(y2)],y1),y))],compos(n))):#print(j1):
# map(proc(y) local y1:if add(map(y1->nops({op(y1[1])}),[op(y)]))<n or add(map(y1->nops({op(y1[2])}),[op(y)]))<n then NULL else y end if end proc,j1) end proc:

#Sumdet:=proc(x) sumdet(map2(op,1,[op(x)]),map2(op,2,[op(x)])) end proc:
#sumdet:=proc(x1,x2) local B,n,j1,y,y1,y2:
# n:=nops(x1):
# B:=[seq([seq(b[op(sort([y1,y2]))],y2=1..n+1)],y1=1..n+1)]:
# expand(add(map(proc(y) local y1:(-2)^nops(y)*nops(y)!*mul(map(y1->linalg[det](submat(B,op(y1))),[op(y)])) end proc,indexsets(x1,x2)))) end proc:

Sumdet:=proc(x)
 expand(add(map(y->(-2)^nops(y)*nops(y)!*mul(map(y1->linalg[det](submat(B,op(map(y2->map(y3->op(x[y3]),[op(y2)]),y1)))),[op(y)])),compos(nops(x)))))
 end proc:

btoc:=proc(x) local btoc1:
 btoc1:=proc(x) local j1:
  j1:=convertprodtolist(x,b):
  j1[1]*c[op(sort(map(y->sort([op(y)]),subsop(1=NULL,j1))))] end proc:
 if type(x,`+`) then map(btoc1,x) else btoc1(x) end if end proc:

sortset:=proc(x,n) local j1,j2,j3,j4,x1,x2,y,y1:
 j1,x1:=[[0$n],[0$n]],x:
 while true do
  for j2 from 1 to 2 do
   x2:=x1:
   for j3 from 1 to n do
    if j1[j2,j3]<>0 then next end if:
    j4:=map(proc(y) if op(j2,y)=j3 then y else NULL end if end proc,x1):
    if nops(j4)=0 then return 0 end if:
    if nops(j4)=1 and nops(x1)>1 then j1[j2,j3],x1:=j4[1],x1 minus j4 end if end do:
   if x1=x2 then return 0 end if:#print(j2,x1,j1):
   if nops(x1)=1 then member(x1[1],x,'j4'):
    return [j4,op(map(y->map(proc(y1) local i1:if y1=0 then 0 else member(y1,x,'i1'):i1 end if end proc,y),j1))] end if end do end do
  end proc:

signset:=proc(x,n) local j1,j2:
 j1:=sortset(x,n):
 if j1=0 then 0
  elif j1[3,1]=0 then Sign([op(subs(0=j1[1],j1[2])),op(subsop(1=NULL,j1[3]))])
  else Sign([op(subs(0=j1[3,1],j1[2])),op(subsop(1=NULL,subs(0=j1[1],j1[3])))]) end if
 end proc:

freqtolist:=proc(x) local y:
 [seq(y$x[y],y=1..nops(x))] end proc:

kronecker:=proc(i,j)
 if i=j then 1 else 0 end if end proc:

laplacian2:=proc(g) local j1,j2,j3,j4,j5,j6,L,L0,n,v,v0,vars,vars0,vers0,vars1:
 v:=[op(map(y->op(y[1]),g))]:
 j1,n:=map(valence,v,g),nops(v)-1:
 member(max(j1),j1,'j2'):
 v,v0:={op(v)} minus {v[j2]},v[j2]:
 L:=facmat(laplacian(g,[]),[j2],[j2]):
 vars:=indets(L):
 L0:=copy(L):for j1 from 1 to n do L0[j1,j1]:=0 end do:
 vars0:=vars minus indets(L0):
 vers0:=map(y->(g[op(y),1] minus {v0})[1],vars0):#print("*",v0,L,vars,vars0,vers0):
 while nops(vars0)<n do
  for j1 from 1 to nops(g) do
   j3:=g[j1,1] minus {v0,op(vers0)}:
   if nops(j3)<>1 then next else j3:=j3[1] end if:
   if not member(j3,v,'j6') then error"This should not happen 1, %1",j3 end if:
   for j5 from 1 to n do
    if j5=j6 or not depends(L[j5,j6],alpha[j1]) then next end if:#print(j5,j6):
    for j4 from 1 to n do L[j5,j4]:=L[j5,j4]+L[j6,j4] end do:
    for j4 from 1 to n do L[j4,j5]:=L[j4,j5]+L[j4,j6] end do end do:
   L0:=copy(L):for j4 from 1 to n do L0[j4,j4]:=0 end do:
   vars1:=vars minus indets(L0):#print(j1,j3,"#",j5,j6,L,vars,vars0,vars1,vers0):
   if not ((vars0 subset vars1) and (nops(vars1)=nops(vars0)+1)) then error"This should not happen 3, %1",j1 end if:
   vars0:=vars1:
   vers0:=[op(vers0),j3]:#print("*",j5,j6,L,vars,vars0,vers0):
   break end do:
  if n1=n+1 then error"This should not happen 4, %1",j1 end if end do:
  L end proc:
 
laplace2SD:=proc(L) local j0,j1,j2,j3,n,L0,diag,vars,vars0,vars1,dovar,y,y1:
 dovar:=proc(x,var,n) local j0,j1,j2,j3,L1:
  j0:=[]:
  for j1 from 1 to n-1 do
   for j2 from j1+1 to n do
    j3:=coeff(x[3][j1,j2],var):
    if j3<>0 then
     L1:=subs(var=0,copy(x[3])):
     L1[j1,j2]:=0:
     j0:=[op(j0),[j3*x[1],[op(x[2]),[j1,j2]],L1]] end if end do end do:
  op(j0) end proc:
n:=LinearAlgebra[Dimension](L[1]):
 vars:=indets(L):
 L0:=copy(L):for j1 from 1 to n do for j2 from 1 to j1 do L0[j1,j2]:=0 end do end do:
 vars0:=vars minus indets(L0):
 diag:={seq(w[y,y],y=1..n)}:
 vars1:=vars minus vars0:
 L0:=subs(vars1[-1]=0,L0):
 vars1:=vars1 minus {vars1[-1]}:
 j0:=[[Sign(sort([op(vars0),op(vars1)],output=permutation)),[],L0]]:
 for j1 in vars1 do
  j0:=map(dovar,j0,j1,n) end do:#print(j0,diag):
 add(map(y->y[1]*signset({op(map(y1->w[op(y1)],y[2]))} union diag,n)*SD[op(y[2])],j0)) end proc:

laplace2SD:=proc(L) local j0,j1,j2,j3,n,L0,diag,vars,vars0,vars1,dovar,y,y1:
 dovar:=proc(x,var,n) local j0,j1,j2,j3,L1:
  j0:=[]:
  for j1 from 1 to n-1 do
   for j2 from j1+1 to n do
    j3:=coeff(x[3][j1,j2],var):
    if j3<>0 then
     L1:=subs(var=0,copy(x[3])):
     L1[j1,j2]:=0:
     j0:=[op(j0),[j3*x[1],[op(x[2]),[j1,j2]],L1]] end if end do end do:
  op(j0) end proc:
 n:=LinearAlgebra[Dimension](L[1]):
 vars:=indets(L):
 L0:=copy(L):for j1 from 1 to n do for j2 from 1 to j1 do L0[j1,j2]:=0 end do end do:
 vars0:=vars minus indets(L0):
 diag:={seq(w[y,y],y=1..n)}:
 vars1:=vars minus vars0:
 L0:=subs(vars1[-1]=0,L0):
 vars1:=vars1 minus {vars1[-1]}:
 j0:=[[Sign(sort([op(vars0),op(vars1)],output=permutation)),[],L0]]:
 for j1 in vars1 do
  j0:=map(dovar,j0,j1,n) end do:#print(j0,diag):
 add(map(proc(y) local i1,i2:
  i1:=[op(diag),op(map(y1->w[op(y1)],y[2]))]:
  i2:=Sign(sort(i1,output=permutation)):
#  print("**",i1,i2):
  y[1]*i2*signset({op(i1)},n)*SD[op(y[2])] end proc,j0)) end proc: 

doSD:=proc(x,L) local n,L0,j1,vars,vars1,comp,doSD1:
 doSD1:=proc(x1) local y,y1,y2,y3,facmat1,det1:#print(1,args):
  det1:=proc(L) option remember:
   if L=0 then 0 else LinearAlgebra[Determinant](L) end if end proc:
  facmat1:=proc(L,x1,x2)# print(args):
  if min(nops({op(x1)}),nops({op(x2)}))<nops(x1) then 0
   else Sign(x1)*Sign(x2)*(-1)^(add(x1)+add(x2))*facmat(L,x1,x2) end if end proc:
  expand(add(map(y->(-2)^nops(y)*nops(y)!/Psi^(nops(y)+1)*mul(map(y1->det1(facmat1(L0,op(map(y2->map(y3->op(op(y3,x1)),[op(y2)]),y1)))),[op(y)])),comp))) end proc:
 n:=LinearAlgebra[Dimension](L[1]):
 comp:=compos(n-1):
 vars:=indets(L):
 L0:=copy(L):for j1 from 1 to n do L0[j1,j1]:=0 end do:
 vars1:=vars minus (vars minus indets(L0)):
 member(vars1[-1],vars,'j1'):
 L0:=subs(vars1[-1]=1,L):#print(j1,L0):
 collect((-1)^j1*(2*n-1)*subsproc(doSD1,x,SD),Psi,expand) end proc:

par2P:=proc(x,g) local vars,x1,y,par2P1:
 par2P1:=proc(x) local n1,j1,vset,vars1:#print(args):
  n1:=degree(denom(x),Psi)-2:
  j1:=numer(x):
  j1:=map(y->normal((degree(j1,y)+1-2*epsilon/2)/(1+n1-epsilon/2)),[op(vars)]):##2*
  vset:=map(y->op(op(1,y)),g):
  j1:=[op(j1),normal((nops(vset)-1)*(4+2*n1-epsilon)/(2+2*n1-epsilon)-add(j1))]:
  vars1:=[op(vars),({seq(alpha[y],y=1..nops(g))} minus vars)[1]]:
  subs(map(y->y=1,indets(x)),x)*mul(map(y->GAMMA(normal(y*(1+n1-epsilon/2))),j1))/GAMMA(2+n1-epsilon/2)*P[[{seq([g[op(vars1[y]),1],j1[y]],y=1..nops(g))},n1]] end proc:
 vars:=({seq(alpha[y],y=1..nops(g))} minus pickindets(x,alpha))[-1]:
 vars:={seq(alpha[y],y=1..nops(g))} minus {vars}:
 x1:=expand(x):#print(x1):
 if type(x1,`+`) then map(par2P1,x1) else par2P1(x1) end if end proc:

calcP:=proc(x) local calcP1:
 calcP1:=proc(x)# print(args):
   epsilonexpand(subsproc(y->periodN(op(op(y)),0),x,P),0) end proc:
 if type(x,`+`) then map(calcP1,x) else calcP1(x) end if end proc:

doSD:=proc(x,L) local n,L0,j1,vars,vars1,comp,doSD1:
 doSD1:=proc(x1) local y,y1,y2,y3,facmat1,det1:#print(1,args):
  det1:=proc(L) option remember:
   if L=0 then 0 else LinearAlgebra[Determinant](L) end if end proc:
  facmat1:=proc(L,x1,x2)# print(args):
  if min(nops({op(x1)}),nops({op(x2)}))<nops(x1) then 0
   else Sign(x1)*Sign(x2)*(-1)^(add(x1)+add(x2))*facmat(L,x1,x2) end if end proc:
  expand(add(map(y->(-2)^nops(y)*nops(y)!/Psi^(nops(y)+1)/vars1[-1]*
   mul(map(y1->det1(facmat1(L,op(map(y2->map(y3->op(op(y3,x1)),[op(y2)]),y1)))),[op(y)])),comp))) end proc:
 n:=LinearAlgebra[Dimension](L[1]):
 comp:=compos(n-1):
 vars:=indets(L):
 L0:=copy(L):for j1 from 1 to n do L0[j1,j1]:=0 end do:
 vars1:=vars minus (vars minus indets(L0)):
 member(vars1[-1],vars,'j1'):
# L0:=subs(vars1[-1]=1,L):print(j1,L0):
# L0:=L:
 collect((-1)^(j1+(n+1)*(n+3)/8)*(2*n-1)*subsproc(doSD1,x,SD),Psi,expand) end proc:

par2P:=proc(x,g) local vars,x1,y,par2P1:
 par2P1:=proc(x) local n1,j1,vset,vars1,y:
  n1:=degree(denom(x),Psi)-2:
  j1:=numer(x):
  j1:=map(y->(degree(j1,y)+1)/(1+n1),[op(vars)]):
  vset:=map(y->op(op(1,y)),g):
  j1:=[op(j1),(nops(vset)-1)*(4+2*n1)/(2+2*n1)-add(j1)]:
  vars1:=[op(vars),({seq(alpha[y],y=1..nops(g))} minus vars)[1]]:
  subs(map(y->y=1,indets(x)),x)*mul(map(y->(y*(1+n1)-1)!,j1))/(1+n1)!*P[[{seq([g[op(vars1[y]),1],j1[y]],y=1..nops(g))},n1]] end proc:
 vars:=({seq(alpha[y],y=1..nops(g))} minus pickindets(x,alpha))[-1]:
 vars:={seq(alpha[y],y=1..nops(g))} minus {vars}:
 x1:=expand(x):
 if type(x1,`+`) then map(par2P1,x1) else par2P1(x1) end if end proc:

par2P:=proc(x,g) local vars,x1,y,par2P1:
 par2P1:=proc(x) local n1,j1,vset,y:
  n1:=degree(denom(x),Psi)-2:
  j1:=numer(x):
  j1:=map(y->(degree(j1,y)+1)/(1+n1),[op(vars)]):
  subs(map(y->y=1,indets(x)),x)*mul(map(y->(y*(1+n1)-1)!,j1))/(1+n1)!*P[[{seq([g[op(vars[y]),1],j1[y]],y=1..nops(g))},n1]] end proc:
 vars:={seq(alpha[y],y=1..nops(g))}:
 x1:=expand(x):
 if type(x1,`+`) then map(par2P1,x1) else par2P1(x1) end if end proc:

par2P:=proc(x,g) local vars,x1,y,par2P1:
 par2P1:=proc(x) local n1,j1,vset,y:
  n1:=degree(denom(x),Psi)-2:
  j1:=numer(x):
  j1:=map(y->(degree(j1,y)+1)/(1+n1),[op(vars)]):
  subs(map(y->y=1,indets(x)),x)*mul(map(y->(y*(1+n1)-1)!,j1))/(1+n1)!*
   P[[relabel({seq([g[op(vars[y]),1],j1[y]],y=1..nops(g))},[])[1],n1]] end proc:
 if x=0 then return 0 end if:
 vars:={seq(alpha[y],y=1..nops(g))}:
 x1:=expand(x):
 if type(x1,`+`) then map(par2P1,x1) else par2P1(x1) end if end proc:

calcP:=proc(x) local j1,j2,j3,e,n1,ti:
 j1:=[op(pickindets(x,P))]:
 for j2 from 1 to nops(j1) do
  ti:=time():
  e,n1:=op(op(j1[j2])):
  e:=relabel(e,[])[1]:#print(e,n1):
  if ldegreegfnbound(e,e[1,1],n1)<>0 then error"subdivergence in graph %1 with n=%2",e,n1 end if:
  j3:=periodn(e,n1,'silent',op(subsop(1=NULL,[args]))):
  if j3=FAIL then printf("graph %a of %a fail in %a seconds\n",j2,nops(j1),time()-ti):return FAIL
   else printf("graph %a of %a done in %a seconds\n",j2,nops(j1),time()-ti) end if:
  j1:=subsop(j2=(j1[j2]=j3),j1) end do:
 subs(j1,x) end proc:
 
dograph:=proc(l,j1) local j2,j3,j4,j5,j6,g,ti:
 ti:=time():
 g:=graphedges(GraphList[l,j1]):
 j2:=laplacian2(g):
 j3:=laplace2SD(j2):
 j4:=doSD(j3,j2):
 j5:=par2P(j4,g):
 printf("Topology: %a\n",map2(op,1,g)):
 if type(j5,`+`) then printf("Graphs: %a\n",nops(j5)) else printf("Graphs: 1\n") end if:
 j6:=calcP(j5):
 if type(op(1,j6),integer) and op(1,j6)<0 then j6:=-j6 end if:
# save(g,j2,j3,j4,j5,j6,InvariantIntegral_||l||_||j1):
 printf("Result: %a in %a seconds\n",j6,time()-ti) end proc:

cycleedgeincidence:=proc(g) local e1,c1,j1,j2,y:
 c1,e1:=map(y->[op(y),y[1]],GraphTheory[CycleBasis](GraphTheory[Graph](g))),map(y->[op(y[1])],[op(g)]):
 j2:=[]:
 for j1 from 1 to nops(c1) do
  j2:=[op(j2),map(proc(y) local y1:
   if y in {seq([c1[j1,y1],c1[j1,y1+1]],y1=1..nops(c1[j1])-1)} then 1
   elif y in {seq([c1[j1,y1+1],c1[j1,y1]],y1=1..nops(c1[j1])-1)} then -1
   else 0 end if end proc,e1)] end do:
 Matrix(j2) end proc:

laplacian1:=proc(g) local j1,j2:
 j1:=[[0$nops(g)]$nops(g)]:
 for j2 from 1 to nops(g) do j1[j2,j2]:=alpha[j2] end do:
 j2:=cycleedgeincidence(g):
 j2.Matrix(j1).j2^%T end proc:

calcP1:=proc(x) local j1,j2,j3,e,n1,ti:
 j1:=[op(pickindets(x,P))]:
 for j2 from 1 to nops(j1) do
  ti:=time():
  e,n1:=op(op(j1[j2])):
  e:=relabel(e,[])[1]:#print(e,n1):
  if ldegreegfnbound(e,e[1,1],n1)<>0 then printf("subdivergence in graph %a with n=%a",e,n1) end if:
  j3:=periodN(e,n1,0,'silent',op(subsop(1=NULL,[args]))):
  if j3=FAIL then printf("graph %a of %a fail in %a seconds\n",j2,nops(j1),time()-ti):return FAIL
   else printf("graph %a of %a done in %a seconds\n",j2,nops(j1),time()-ti) end if:
  j1:=subsop(j2=(j1[j2]=j3),j1) end do:
 subs(j1,x) end proc:

dograph1:=proc(l,j1) local j2,j3,j4,j5,j6,g,ti,y:
 read(feyngraphs_||l):
 ti:=time():
 g:=graphedges(GraphList[j1]):
 j2:=laplacian1(g):
 j3:=laplace2SD(j2):
 j4:=doSD(j3,j2):
 j4:=collect(subs([seq(alpha[y]=1/alpha[y],y=1..2*l),Psi=Psi/mul(alpha[y],y=1..2*l)],j4)/mul(alpha[y],y=1..2*l)^2,Psi,normal);
 j5:=par2P(j4,g):
 print(l,j1,nops(j5),time()-ti):
 j6:=calcP(j5):
 if type(op(1,j6),integer) and op(1,j6)<0 then j6:=-j6 end if:
 save(g,j2,j3,j4,j5,j6,helpgraph1_||l||_||j1):
 print(j6,time()-ti) end proc:

comparegraph:=proc(l,j1) local j2,j3,j4,j6,j21,j31,j41,j51,ti,y:global g,j5:
 ti:=time():
 if nargs>2 and args[3]='disk' then read(helpgraph_||l||_||j1):
  else read(feyngraphs_||l):
  g:=graphedges(GraphList[j1]):
  j2:=laplacian2(g):
  j3:=laplace2SD(j2):
  j4:=doSD(j3,j2):
  j5:=par2P(j4,g) end if:
 j21:=laplacian1(g):
 j31:=laplace2SD(j21):
 j41:=doSD(j31,j21):
 j41:=collect(subs([seq(alpha[y]=1/alpha[y],y=1..2*l),Psi=Psi/mul(alpha[y],y=1..2*l)],j41)/mul(alpha[y],y=1..2*l)^2,Psi,normal);
 j51:=par2P(j41,g):
 print(l,j1,nops(j51),time()-ti):
 j6:=collect(j5-j51,Psi,normal):
 if j6<>0 then print("sign"):j6:=collect(j5+j51,Psi,normal) end if:
 save(g,j21,j31,j41,j51,j6,comparegraph_||l||_||j1):
 j6 end proc:


